A Low-Cost Open-Source BLE-Based Asian Hornet Tracking System

The Asian hornet (Vespa velutina) poses a serious threat to ecosystems and beekeeping. Locating nests is essential, but usually involves time-consuming manual triangulation. We present a low-cost, open-source tracking system based on Bluetooth Low Energy (BLE). The system consists of a lightweight BLE tag and a software-defined radio (SDR) receiver implemented in GNU Radio. By bypassing the BLE stack, we embed a custom pseudo-noise (PN) sequence in the uncoded PHY for correlation-based detection. Using a Yagi antenna and PlutoSDR, the receiver performs digital beam sweeping to determine the tag's direction. Field tests show reliable angular resolution at 50m and a communication range up to 360m. While our modulation increases receiver complexity, it enables future improvements such as multichannel spreading and tag identification. The design is fully open-source and provides a scalable framework for hornet tracking and related applications in environmental monitoring.

==> measurments.txt <==
angle, correlation
-90, 0
-67.5,205
-45,231
-22.5,240
0,254
22.5,242
45,205
67.5,201
90,0
